LibMOON: A Gradient-based MultiObjective OptimizatioN Library in PyTorch

Multiobjective optimization problems (MOPs) are prevalent in machine learning, with applications in multi-task learning, learning under fairness or robustness constraints, etc. Instead of reducing multiple objective functions into a scalar objective, MOPs aim to optimize for the so-called Pareto optimality or Pareto set learning, which involves optimizing more than one objective function simultaneously, over models with thousands / millions of parameters. Existing benchmark libraries for MOPs mainly focus on evolutionary algorithms, most of which are zeroth-order / meta-heuristic methods that do not effectively utilize higher-order information from objectives and cannot scale to large-scale models with thousands / millions of parameters. In light of the above gap, this paper introduces LibMOON, the first multiobjective optimization library that supports state-of-the-art gradient-based methods, provides a fair benchmark, and is open-sourced for the community.

==> NeurIPS/finite/adult/hvgrad/indicator.csv <==
uniform,soft uniform,spacing,sparsity,hv,inner_product,cross_angle,pbi
0.05443691809026697,-0.046063915624007926,0.012233919236686777,0.004994647954055154,1.1684868495449847,0.28692865,9.387550205537755,0.8962227672338485


==> NeurIPS/finite/adult/mgda/indicator.csv <==
uniform,soft uniform,spacing,sparsity,hv,inner_product,cross_angle,pbi
0.000397043598111398,-0.1404202553370955,0.0007037033858884561,4.8284708892514894e-05,0.895831090706692,0.38635603,10.564931602763481,1.2268361151218414


==> NeurIPS/finite/adult/moosvgd/indicator.csv <==
uniform,soft uniform,spacing,sparsity,hv,inner_product,cross_angle,pbi
0.00016191094802159008,-0.14694980830120655,0.0014456876105376146,1.0278666928257804e-05,0.8807805005917312,0.3912054,10.675881393681319,1.2397081233561038

